Three Warm Jupiters around Solar-analog stars detected with TESS

We report the discovery and characterization of three giant exoplanets orbiting solar-analog stars, detected by the \tess space mission and confirmed through ground-based photometry and radial velocity (RV) measurements taken at La Silla observatory with \textit{FEROS}. TOI-2373\,b is a warm Jupiter orbiting its host star every $\sim$ 13.3 days, and is one of the two most massive known exoplanet with a precisely determined mass and radius around a star similar to the Sun, with an estimated mass of m$_p$ = $9.3^{+0.2}_{-0.2}\,M_{\mathrm{jup}}$, and a radius of $r_p$ = $0.93^{+0.2}_{-0.2}\,R_{\mathrm{jup}}$. With a mean density of $\rho = 14.4^{+0.9}_{-1.0}\,\mathrm{g\,cm}^{-3}$, TOI-2373\,b is among the densest planets discovered so far. TOI-2416\,b orbits its host star on a moderately eccentric orbit with a period of $\sim$ 8.3 days and an eccentricity of $e$ = $0.32^{+0.02}_{-0.02}$. TOI-2416\,b is more massive than Jupiter with $m_p$ = 3.0$^{+0.10}_{-0.09}\,M_{\mathrm{jup}}$, however is significantly smaller with a radius of $r_p$ = $0.88^{+0.02}_{-0.02},R_{\mathrm{jup}}$, leading to a high mean density of $\rho = 5.4^{+0.3}_{-0.3}\,\mathrm{g\,cm}^{-3}$. TOI-2524\,b is a warm Jupiter near the hot Jupiter transition region, orbiting its star every $\sim$ 7.2 days on a circular orbit. It is less massive than Jupiter with a mass of $m_p$ = $0.64^{+0.04}_{-0.04}\,M_{\mathrm{jup}}$, and is consistent with an inflated radius of $r_p$ = $1.00^{+0.02}_{-0.03}\,R_{\mathrm{jup}}$, leading to a low mean density of $\rho = 0.79^{+0.08}_{-0.08}\,\mathrm{g\,cm}^{-3}$. The newly discovered exoplanets TOI-2373\,b, TOI-2416\,b, and TOI-2524\,b have estimated equilibrium temperatures of $860^{+10}_{-10}$ K, $1080^{+10}_{-10}$ K, and $1100^{+20}_{-20}$ K, respectively, placing them in the sparsely populated transition zone between hot and warm Jupiters.

==> Highlighted_AutoTeX_Log.txt <==
Highlighted AutoTeX Log:

[verbose]: Creating arXiv submission AutoTeX object
[verbose]: *** Using TeX Live 2023 ***
[verbose]: Calling arXiv submission AutoTeX process
[verbose]: TeX/AutoTeX.pm: admin_timeout = minion
[verbose]: <aasjournal.bst> is of type 'TeX auxiliary'.
[verbose]: <aastex631.cls> is of type 'TeX auxiliary'.
[verbose]: <natbib.synctex> is of type 'unknown'.
[verbose]: <orcid-ID.png> is of type 'Image (gif/jpg etc)'.
[verbose]: <WINE.bib> is of type 'BiBTeX'.
[verbose]: <WINE_main.bbl> is of type 'TeX auxiliary'.
[verbose]: <WINE_main.fdb_latexmk> is of type 'unknown'.
[verbose]: <WINE_main.fls> is of type 'unknown'.
[verbose]: <WINE_main.out> is of type 'unknown'.
[verbose]: <WINE_main.synctex> is of type 'unknown'.
[verbose]: <WINE_main.tex> is of type 'PDFLATEX'.
[verbose]: ~~~~~~~~~~~ Processing file 'WINE_main.tex'
[verbose]: TEXMFCNF is unset.
[verbose]: ~~~~~~~~~~~ Running pdflatex for the first time ~~~~~~~~
[verbose]: Running: "(export HOME=/tmp PATH=/texlive/2023/bin/arch:/bin; cd /submissions/5273759/ && pdflatex 'WINE_main.tex' < /dev/null)" 2>&1
[verbose]: This is pdfTeX, Version 3.141592653-2.6-1.40.25 (TeX Live 2023) (preloaded format=pdflatex)
restricted \write18 enabled.
entering extended mode
(./WINE_main.tex
LaTeX2e <2022-11-01> patch level 1
L3 programming layer <2023-05-05> (./aastex631.cls
Document Class: aastex631 2020/12/20 Version 6.3.1d/AAS markup document class
(/texlive/2023/texmf-dist/tex/latex/revtex4-1/revtex4-1.cls
Document Class: revtex4-1 2020/09/30 4.1s (http://publish.aps.org/revtex4/ for 
documentation)
ltxutil[2020/09/30 4.1s utilities package (portions licensed from W. E. Baxter 
web at superscript.com)]
ltxfront[2020/09/30 4.1s frontmatter package (AO,DPC)]
ltxgrid[2020/09/30 4.1s page grid package (portions licensed from W. E. Baxter 
web at superscript.com)]
(/texlive/2023/texmf-dist/tex/latex/revtex4-1/aps4-1.rtx)
(/texlive/2023/texmf-dist/tex/latex/revtex4-1/aps10pt4-1.rtx)
(/texlive/2023/texmf-dist/tex/latex/textcase/textcase.sty)
(/texlive/2023/texmf-dist/tex/latex/url/url.sty)
(/texlive/2023/texmf-dist/tex/latex/natbib/natbib.sty)
(/texlive/2023/texmf-dist/tex/latex/revtex4-1/revsymb4-1.sty))
(/texlive/2023/texmf-dist/tex/latex/base/latexsym.sty)
(/texlive/2023/texmf-dist/tex/latex/graphics/graphicx.sty
(/texlive/2023/texmf-dist/tex/latex/graphics/keyval.sty)
(/texlive/2023/texmf-dist/tex/latex/graphics/graphics.sty
(/texlive/2023/texmf-dist/tex/latex/graphics/trig.sty)
(/texlive/2023/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/texlive/2023/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/texlive/2023/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/texlive/2023/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/texlive/2023/texmf-dist/tex/generic/epsf/epsf.sty
This is `epsf.tex' v2.7.4 <14 February 2011>
) (/texlive/2023/texmf-dist/tex/latex/tools/longtable.sty)
(/texlive/2023/texmf-dist/tex/latex/xcolor/xcolor.sty
(/texlive/2023/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/texlive/2023/texmf-dist/tex/latex/graphics/mathcolor.ltx))
(/texlive/2023/texmf-dist/tex/latex/hyperref/hyperref.sty
(/texlive/2023/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/texlive/2023/texmf-dist/tex/generic/iftex/iftex.sty)
(/texlive/2023/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/texlive/2023/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/texlive/2023/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty)
(/texlive/2023/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/texlive/2023/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/texlive/2023/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/texlive/2023/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/texlive/2023/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/texlive/2023/texmf-dist/tex/latex/hyperref/nameref.sty
(/texlive/2023/texmf-dist/tex/latex/refcount/refcount.sty)
(/texlive/2023/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty
(/texlive/2023/texmf-dist/tex/latex/kvoptions/kvoptions.sty)))
(/texlive/2023/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/texlive/2023/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/texlive/2023/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/texlive/2023/texmf-dist/tex/latex/hyperref/puenc.def)
(/texlive/2023/texmf-dist/tex/generic/bitset/bitset.sty
(/texlive/2023/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/texlive/2023/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/texlive/2023/texmf-dist/tex/latex/hyperref/hpdftex.def
(/texlive/2023/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/texlive/2023/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/texlive/2023/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty)))
(/texlive/2023/texmf-dist/tex/latex/tools/array.sty)
(/texlive/2023/texmf-dist/tex/generic/ulem/ulem.sty))
(/texlive/2023/texmf-dist/tex/latex/csquotes/csquotes.sty
(/texlive/2023/texmf-dist/tex/latex/csquotes/csquotes.def)
(/texlive/2023/texmf-dist/tex/latex/csquotes/csquotes.cfg))
(/texlive/2023/texmf-dist/tex/latex/koma-script/scrextend.sty
(/texlive/2023/texmf-dist/tex/latex/koma-script/scrkbase.sty
(/texlive/2023/texmf-dist/tex/latex/koma-script/scrbase.sty
(/texlive/2023/texmf-dist/tex/latex/koma-script/scrlfile.sty
(/texlive/2023/texmf-dist/tex/latex/koma-script/scrlfile-hook.sty
(/texlive/2023/texmf-dist/tex/latex/koma-script/scrlogo.sty)))))

LaTeX Warning: Command \@footnotemark has changed.
Check if current package is valid.

)

! LaTeX Error: Command \autoref already defined.
Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type H <return> for immediate help.
... 

l.74 ... \def\subsubsectionautorefname{Sect.}}
%
? 
! Emergency stop.
... 

l.74 ... \def\subsubsectionautorefname{Sect.}}
%
! ==> Fatal error occurred, no output PDF file produced!
Transcript written on WINE_main.log.

[verbose]: pdflatex 'WINE_main.tex' failed.
[verbose]: 'htex' is not a valid TeX format; will ignore.
[verbose]: TEXMFCNF is unset.
[verbose]: ~~~~~~~~~~~ Running tex for the first time ~~~~~~~~
[verbose]: Running: "(export HOME=/tmp PATH=/texlive/2023/bin/arch:/bin; cd /submissions/5273759/ && tex 'WINE_main.tex' < /dev/null)" 2>&1
[verbose]: This is TeX, Version 3.141592653 (TeX Live 2023) (preloaded format=tex)
(./WINE_main.tex
! Undefined control sequence.
l.1 \newcommand
{\vdag}{(v)^\dagger}
? 
! Emergency stop.
l.1 

No pages of output.
Transcript written on WINE_main.log.

[verbose]: tex 'WINE_main.tex' failed.
[verbose]: We failed utterly to process the TeX file 'WINE_main.tex'
[error]: Unable to sucessfully process tex files.
*** AutoTeX ABORTING ***

[verbose]: AutoTeX returned error: Unable to sucessfully process tex files.

[verbose]: $autotex->process failed $@: $?: 0 $!: Inappropriate ioctl for device
[verbose]: Error running AutoTeX process: 
